Reconstructing the interaction rate in holographic models of dark energy

We reconstruct the interaction rate of the holographic dark energy model recently proposed by Zimdahl and Pav\'{o}n \cite{wd} in the redshift interval $0 < z < 1.8$ with observational data from supernovae type Ia, baryon acoustic oscillations, gas mass fraction in galaxy clusters, and the growth factor. It shows a reasonable behavior in the sense that it increases with expansion from a small or vanishing value in the long past but starts decreasing at recent times. The later feature suggests that the equation of state parameter of dark energy does not cross the phantom divide.

==> answ_ref.txt <==


"Reconstracting the interaction rate ..."
(Ref. No.:  PLB-D-08-00001)

We thank the referee for his/her comments-criticisms on our manuscript. These have 
led us to upgrade it. Specifically, starting at the end of page 3 we have added 
a long paragraph to recall the evolution of cosmological perturbations of dark 
matter and dark energy as done in section 6 of Ref.[1]. We succintly show that 
as long as the equations of state of both components stay close to each other
their corresponding Bardeen gauge-invariant variable, $ \zeta $, evolve very
similarly. Equations (8)-(12) are new. We have also added a new reference, 
namely, the paper by Bardeen, Steinhardt and Turner (1983), Ref. [20]. 
We hope the referee will find the resubmitted manuscript suitable for publication.   


 

 

 


